Expected Utility Maximization and Conditional Value-at-Risk Deviation-based Sharpe Ratio in Dynamic Stochastic Portfolio Optimization

In this paper we investigate the expected terminal utility maximization approach for a dynamic stochastic portfolio optimization problem. We solve it numerically by solving an evolutionary Hamilton-Jacobi-Bellman equation which is transformed by means of the Riccati transformation. We examine the dependence of the results on the shape of a chosen utility function in regard to the associated risk aversion level. We define the Conditional value-at-risk deviation ($CVaRD$) based Sharpe ratio for measuring risk-adjusted performance of a dynamic portfolio. We compute optimal strategies for a portfolio investment problem motivated by the German DAX 30 Index and we evaluate and analyze the dependence of the $CVaRD$-based Sharpe ratio on the utility function and the associated risk aversion level.

==> kybdata.txt <==
@kybdata_begin:title
Expected Utility Maximization and Conditional Value-at-Risk Deviation-based Sharpe Ratio in Dynamic Stochastic Portfolio Optimization
@kybdata_end:title
@kybdata_begin:authors
So\v {n}a Kilianov\'a and Daniel \v {S}ev\v {c}ovi\v {c}
@kybdata_end:authors
@kybdata_begin:name
So\v {n}a
@kybdata_end:name
@kybdata_begin:surname
Kilianov\'a
@kybdata_end:surname
@kybdata_begin:address
Department of Applied Mathematics and Statistics, FMFI, Comenius University, Mlynsk\'a dolina, 84248 Bratislava, Slovakia
@kybdata_end:address
@kybdata_begin:email
kilianova@fmph.uniba.sk
@kybdata_end:email
@kybdata_begin:name
Daniel
@kybdata_end:name
@kybdata_begin:surname
\v {S}ev\v {c}ovi\v {c}
@kybdata_end:surname
@kybdata_begin:address
Department of Applied Mathematics and Statistics, FMFI, Comenius University, Mlynsk\'a dolina, 84248 Bratislava, Slovakia
@kybdata_end:address
@kybdata_begin:email
sevcovic@fmph.uniba.sk
@kybdata_end:email
@kybdata_begin:keywords
Dynamic stochastic portfolio optimization, Hamilton-Jacobi-Bellman equation, Conditional value-at-risk, $CVaRD$-based Sharpe ratio
@kybdata_end:keywords
@kybdata_begin:amses
35K55, 34E05, 70H20, 91B70, 90C15, 91B16
@kybdata_end:amses
@kybdata_begin:lastpage
18
@kybdata_end:lastpage

